Analyzing and Predicting Purchase Intent in E-commerce: Anonymous vs. Identified Customers

The popularity of e-commerce platforms continues to grow. Being able to understand, and predict customer behavior is essential for customizing the user experience through personalized result presentations, recommendations, and special offers. Previous work has considered a broad range of prediction models as well as features inferred from clickstream data to record session characteristics, and features inferred from user data to record customer characteristics. So far, most previous work in the area of purchase prediction has focused on known customers, largely ignoring anonymous sessions, i.e., sessions initiated by a non-logged-in or unrecognized customer. However, in the de-identified data from a large European e-commerce platform available to us, more than 50% of the sessions start as anonymous sessions. In this paper, we focus on purchase prediction for both anonymous and identified sessions on an e-commerce platform. We start with a descriptive analysis of purchase vs. non-purchase sessions. This analysis informs the definition of a feature-based model for purchase prediction for anonymous sessions and identified sessions; our models consider a range of session-based features for anonymous sessions, such as the channel type, the number of visited pages, and the device type. For identified user sessions, our analysis points to customer history data as a valuable discriminator between purchase and non-purchase sessions. Based on our analysis, we build two types of predictors: (1) a predictor for anonymous that beats a production-ready predictor by over 17.54% F1; and (2) a predictor for identified customers that uses session data as well as customer history and achieves an F1 of 96.20%. Finally, we discuss the broader practical implications of our findings.

==> todo.txt <==
- Increase the train-test data size
- Recompute all the exploratory part w.r.t. to anon and exploratory sessions
- Look at the most frequent device combinations, make a table (e.g., phone-PC)
- Check moving avg and std computation 
- Compute switches for the whole ds
- Think about a task where device information will be relevant. Maybe we have to predict device based on session length or any other feature?
- Explore relationships between device type and product categories, and device type and prices 
- Try checking if the user has bol.com prime account
- recount queries
- recount channels conversion rate (add standardized conversion rates per channel)
- for figures of purchase and non-purchase sessions as a function of time: recompute as fractions w.r.t weekly total
- connect analysis & modelling
- explain how customer jourtney can be influenced
- go deeper in the discussion part
- push notebook with all figures to github and add link to code repository
- experiments with CatBoost
- experiment with lightGBM
- cross_val_scores -> cross_val_estimates
